Linear Convergence Rate Analysis of Proximal Generalized ADMM for Convex Composite Programming

The proximal generalized alternating direction method of multipliers (p-GADMM) is substantially efficient for solving convex composite programming problems of high-dimensional to moderate accuracy. The global convergence of this method was established by Xiao, Chen & Li [Math. Program. Comput., 2018], but its convergence rate was not given. One may take it for granted that the convergence rate could be proved easily by mimicking the proximal ADMM, but we find the relaxed points will certainly cause many difficulties for theoretical analysis. In this paper, we devote to exploring its convergence behavior and show that the sequence generated by p-GADMM possesses Q-linear convergence rate under some mild conditions. We would like to note that the proximal terms at the subproblems are required to be positive definite, which is very common in most practical implementations although it seems to be a bit strong.

==> references3.txt <==



@book{Rockafellar1998VariationalA,
	title={Variational Analysis},
	author={Rockafellar, R.T. and Wets, R.J-B.},
	year={springer(1998)},
	publisher={}
}
@book{rockafellar1970convex,
	title={Convex Analysis},
	author={Rockafellar, R.T.},
	year={Princeton(1970)},
	publisher={Princeton University Press}
}
@article{Han2018LinearRC,
	title={Linear Rate Convergence of the Alternating Direction Method of Multipliers for Convex Composite Programming},
	author={Han, D.R. and Sun, D.F. and Zhang, L.W.},
	journal={Mathematics of Operations Research},
	year={2018},
	volume={43},
	pages={622-637}
}
@incollection{robinson1981some,
	title={Some continuity properties of polyhedral multifunctions},
	author={Robinson,S.M.},
	booktitle={Mathematical Programming at Oberwolfach},
	pages={206-214},
	year={1981},
	publisher={Springer}
}
@book{dontchev2009implicit,
	title={Implicit functions and solution mappings},
	author={Dontchev, A.L. and Rockafellar, R.T.},
	year={2009},
	publisher={Springer}
}
@article{xiao2018generalized,
	title={A generalized alternating direction method of multipliers with semi-proximal terms for convex composite conic programming},
	author={Xiao, Y. H. and Chen, L. and Li, D. H.},
	journal={Mathematical Programming Computation},
	volume={10},
	number={4},
	pages={533-555},
	year={2018},
	publisher={Springer}
}
@article{chen2012numerical,
	title={Numerical algorithms for a class of matrix norm approximation problems},
	author={Chen, C.H.},
	year={2012},
	publisher={Citeseer}
}
@article{glowinski1975approximation,
	title={Sur l'approximation, par {\'e}l{\'e}ments finis d'ordre un, et la r{\'e}solution, par p{\'e}nalisation-dualit{\'e} d'une classe de probl{\`e}mes de Dirichlet non lin{\'e}aires},
	author={Glowinski, R. and Marroco, A.},
	journal={ESAIM: Mathematical Modelling and Numerical Analysis-Mod{\'e}lisation Math{\'e}matique et Analyse Num{\'e}rique},
	volume={9},
	number={R2},
	pages={41-76},
	year={1975}
}
@article{Gabay1976ADA,
	title={A dual algorithm for the solution of nonlinear variational problems via finite element approximation},
	author={Gabay, D. and Mercier, B.},
	journal={Computers \& Mathematics With Applications},
	year={1976},
	volume={2},
	pages={17-40}
}
@article{Rockafellar1976AugmentedLA,
	title={Augmented Lagrangians and Applications of the Proximal Point Algorithm in Convex Programming},
	author={Rockafellar, R.T.},
	journal={Mathematics of Operations Research},
	year={1976},
	volume={1},
	pages={97-116}
}
@article{Rockafellar1976MonotoneOA,
	title={Monotone Operators and the Proximal Point Algorithm},
	author={Rockafellar, R.T.},
	journal={SIAM Journal on Control and Optimization},
	year={1976},
	volume={14},
	pages={877-898}
}
@inproceedings{Glowinski2014OnAD,
	title={On Alternating Direction Methods of Multipliers: A Historical Perspective},
	author={Glowinski, R.},
	booktitle={Modeling, Simulation and Optimization for Science and Technology},
	year={2014}
}
@article{Boyd2011DistributedOA,
	title={Distributed Optimization and Statistical Learning via the Alternating Direction Method of Multipliers},
	author={Boyd, S. and Parikh, N. and Chu, E. and Peleato, B.  and Eckstein, J. },
	journal={Foundations and Trends in Machine Learning},
	year={2011},
	volume={3},
	pages={1-122}
}
@article{chen2017note,
	title={A note on the convergence of ADMM for linearly constrained convex optimization problems},
	author={Chen,L. and Sun,D.F. and Toh,K.-C.},
	journal={Computational Optimization and Applications},
	volume={66},
	number={2},
	pages={327-343},
	year={2017},
	publisher={Springer}
}
@incollection{gabay1983chapter,
	title={Applications of the method of multipliers to variational inequalities},
	author={Gabay,D.},
	booktitle={Studies in mathematics and its applications},
	volume={15},
	pages={299-331},
	year={1983},
	publisher={Elsevier}
}
@article{Lions1979SplittingAF,
	title={Splitting Algorithms for the Sum of Two Nonlinear Operators},
	author={Lions,P.L. and Mercier,B.},
	journal={SIAM Journal on Numerical Analysis},
	year={1979},
	volume={16},
	pages={964-979}
}
@article{Eckstein1992OnTD,
	title={On the Douglas-Rachford splitting method and the proximal point algorithm for maximal monotone operators},
	author={Eckstein, J. and Bertsekas, D.P.},
	journal={Mathematical Programming},
	year={1992},
	volume={55},
	pages={293-318}
}
@article{martinet1970regularisation,
	title={R{\'e}gularisation, d’in{\'e}quations variationnelles par approximations successives},
	author={Martinet,B.},
	journal={Rev. Fran{\c{c}}aise Informat Recherche Op{\'e}rationnelle},
	volume={4},
	pages={154-158},
	year={1970}
}
@incollection{gol1979modified,
	title={Modified Lagrangians in convex programming and their generalizations},
	author={Gol’shtein,E.G. and Tret’yakov,N.V.},
	booktitle={Point-to-Set Maps and Mathematical Programming},
	pages={86-97},
	year={1979},
	publisher={Springer}
}
@article{bertsekas1982constrained,
	title={Constrained optimization and Lagrange Multiplier methods},
	author={Bertsekas,D.P.},
	journal={Computer Science and Applied Mathematics},
	year={1982}
}
@article{Cai2013APP,
	title={A proximal point algorithm revisit on the alternating direction method of multipliers},
	author={Cai,X. and Gu,G. and He,B.S. and Yuan,X.M },
	journal={Science China Mathematics},
	year={2013},
	volume={56},
	pages={2179-2186}
}
@article{Eckstein1994ParallelAD,
	title={Parallel alternating direction multiplier decomposition of convex programs},
	author={Eckstein,J.},
	journal={Journal of Optimization Theory and Applications},
	year={1994},
	volume={80},
	pages={39-62}
}
@article{Eckstein1994SomeSS,
	title={Some Saddle-function splitting methods for convex programming},
	author={Eckstein,J.},
	journal={Optimization Methods \& Software},
	year={1994},
	volume={4},
	pages={75-83}
}
@article{Fazel2013HankelMR,
	title={Hankel Matrix Rank Minimization with Applications to System Identification and Realization},
	author={Fazel, M. and Pong, T.K. and Sun D.F. and Tseng, P.},
	journal={SIAM Journal on Matrix Analysis and Applications},
	year={2013},
	volume={34},
	pages={946-977}
}
@phdthesis{li2015two,
	title={A two-phase augmented Lagrangian method for convex composite quadratic programming},
	author={Li,X.D.},
	year={2015},
	school={PhD thesis, Department of Mathematics, National University of Singapore}
}
@article{sun2015convergent,
	title={A convergent 3-block semiproximal alternating direction method of multipliers for conic programming with 4-type constraints},
	author={Sun,D.F. and Toh,K.-C. and Yang,L.Q.},
	journal={SIAM Journal on Optimization},
	volume={25},
	number={2},
	pages={882-915},
	year={2015},
	publisher={SIAM}
}
@article{chen2017efficient,
	title={An efficient inexact symmetric Gauss--Seidel based majorized ADMM for high-dimensional convex composite conic programming},
	author={Chen,L. and Sun,D.F. and Toh,K.-C.},
	journal={Mathematical Programming},
	volume={161},
	number={1},
	pages={237-270},
	year={2017},
	publisher={Springer}
}
@article{fang2015generalized,
	title={Generalized alternating direction method of multipliers: new theoretical insights and applications},
	author={Fang,E.X. and He,B.S. and Liu,H. and Yuan,X.M.},
	journal={Mathematical Programming Computation},
	volume={7},
	number={2},
	pages={149-187},
	year={2015},
	publisher={Springer}
}
@article{wang2022linear,
	title={On the Linear Convergence Rate of Generalized ADMM for Convex Composite Programming},
	author={Wang, H. and Li, P.L. and Xiao, Y.H.},
	journal={arXiv:2206.03649},
	year={2022}
}
@article{lu2018convergence,
	title={Convergence analysis on a modified generalized alternating direction method of multipliers},
	author={Lu, S. and Wei, Z.},
	journal={Journal of Inequalities and Applications},
	volume={2018},
	number={1},
	pages={1--14},
	year={2018},
	publisher={SpringerOpen}
}
@article{cai2022developments,
	title={The Developments of Proximal Point Algorithms},
	author={Cai, X.-J. and Guo, K. and Jiang, F. and Wang, K. and Wu, Z.-M. and Han, D.-R.},
	journal={Journal of the Operations Research Society of China},
	pages={1--43},
	year={2022},
	publisher={Springer}
}
